A Decentralised Digital Token Architecture for Public Transport

Digitisation is often viewed as beneficial to a user. Whereas traditionally, people would physically have to identify to a service, pay for a ticket in cash, or go into a library to access a book, people can now achieve all of this through a click of a button. Such actions may seem functionally identical to their analogue counterparts, but in the digital case, a user's actions are automatically recorded. The recording of user's interactions presents a problem because once the information is collected, it is outside of the control of the person whom it concerns. This issue is only exacerbated by the centralisation of the authentication mechanisms underpinning the aforementioned services, permitting the aggregation and analysis of even more data. This work aims to motivate the need and establish the feasibility of the application of a privacy-enhancing digital token management service to public transit. A proof-of-concept implementation is developed, building upon a design proposed by Goodell and Aste. This implementation was optimised for the public transport use case. Its performance is tested in a local environment to better understand the technical challenges and assess the technical feasibility of the system in a production setting. It was observed that for loads between one and five requests per second the proof-of-concept performs comparably to other contactless payment systems, with a maximum median response time less than two seconds. Due to hardware bottlenecks, reliable throughput in our test environment was limited to five requests per second. The demonstrated throughput and latency indicate that the system can feasibly compete with solutions currently in use. Yet, further work is needed to demonstrate their performance characteristics in an environment similar to that experienced in production.

==> data/access_failures.dat <==
x   misc    timeout  
1   0       0   
3   0       0       
5   0       0           
7   2.05    40.95  
9   2.26    54.74     
10  5.11    57.90      

==> data/accessservice.dat <==
x   mean    median  mode    lower   upper
1   382     334     332     261     445
3   329     247     198     198     342
5   363     249     181     181     378


==> data/accessservice_n.dat <==
256     334         445         261             1555            125
288     427         597         289             1884            82
320     559         748         389             3688            83
352     826         1138        587             4139            79
384     943         1439        687             8513            52
416     845         1379        494             5061            70
448     1247        1837        790             8853            41
480     1200        1952        751             10909           45
512     1575        2561        971             13770           81 



==> data/blindsign.dat <==
x       mean
128     1.11
256     1.31
384     1.96
512     2.47
640     3.81
768     4.78
896     6.50
1024    10.12



==> data/incoming_vs_handled.dat <==
x   control     access  owner   request     verify
0   0           nan     nan     nan         nan
1   1           1       1       1           1
3   3           3       3       3           3
5   5           5       5       5           5
7   7           3.81    7       4.51        6.16
9   9           3.67    9       4.16        5.69
10  10          3.57    9.71    4.06        8.85
11  11          nan     nan     nan         nan

==> data/prove_failures.dat <==
x   misc    timeout  
1   0       0   
3   0       0       
5   0       0           
7   2       0  
9   4       0     
10  6       0

==> data/proveowner.dat <==
x   mean  min   lower   median  upper    max    mode    std
1   62    44    50      59      68       280    50      19
3   82    43    61      70      86       761    61      48
5   84    36    59      64      81       1578   59      91
7   83    37    58      63      78       1461   58      79
9   73    35    50      57      71       461    50      50
10  89    39    54      59      74       632    54      85

==> data/requestnonce.dat <==
x   mean  min   lower   median  upper    max    mode    std
1   19    11    14      16      19       190    14      14
3   19    10    15      17      21       60     17      7
5   20    10    14      17      21       268    17      13
7   19    10    15      17      20       211    17      8
9   20    9     15      18      21       370    15      13
10  22    11    17      19      24       240    19      10

==> data/requestsig_failures.dat <==
x   misc    timeout  
1   0       0   
3   0       0       
5   0       0           
7   0.10    32.90      
9   1.10    50.90     
10  1.64    53.36      


==> data/requestsignature.dat <==
x   mean    min     lower   median  upper   max     mode    std
1   349     112     237      308    432     972     220     168
3   386     115	    227      332    452     1590    243     206
5   424     117     210      353    472     1942    267     245
7   881     113     309      656    1102    3627    345     710


==> data/requestsizes.dat <==
request             size    meta
Request Nonce       0.665   681
Prove Owner         1.785   681 + 1.12KB
Request Signature   5.20    3.35KB+1.85KB
Verify Signature    0.152   156B

==> data/serviceresponse.dat <==
x   mean    min     lower       median      upper       max     mode    std
1   20      10      15          18          22          96      15      9
3   23      10      15          18          23          928     15      32
5   22      10      13          19          23          629     19      19
7   19      9       14          17          21          97      15      9
9   21      8       15          18          22          158     18      12
10  22      9       16          19          23          161     17      10

==> data/verify_failures.dat <==
x   misc    timeout  
1   0       0   
3   0       0       
5   0       0           
7   0       10      
9   0       35     
10  0       9      

==> data/verifyblock.dat <==
x   mean    min   lower     median      upper       max     mode    std
1   143     78    119       139         157         563     153     46
3   163     69    109       128         154         796     116     118
5   215     71    123       143         176         2135    123     202
7   281     58    121       156         387         2574    121     261
9   593     69    216       472         847         2032    197     445

